Real-Time Whole-Body Control of Legged Robots with Model-Predictive Path Integral Control

This paper presents a system for enabling real-time synthesis of whole-body locomotion and manipulation policies for real-world legged robots. Motivated by recent advancements in robot simulation, we leverage the efficient parallelization capabilities of the MuJoCo simulator to achieve fast sampling over the robot state and action trajectories. Our results show surprisingly effective real-world locomotion and manipulation capabilities with a very simple control strategy. We demonstrate our approach on several hardware and simulation experiments: robust locomotion over flat and uneven terrains, climbing over a box whose height is comparable to the robot, and pushing a box to a goal position. To our knowledge, this is the first successful deployment of whole-body sampling-based MPC on real-world legged robot hardware. Experiment videos and code can be found at: https://whole-body-mppi.github.io/

==> figures/freq_update.dat <==
X Y
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00
3.000000000000000000e+01 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00
5.000000000000000000e+01 0.000000000000000000e+00
6.000000000000000000e+01 0.000000000000000000e+00
7.000000000000000000e+01 0.000000000000000000e+00
8.000000000000000000e+01 0.000000000000000000e+00
9.000000000000000000e+01 0.000000000000000000e+00
1.000000000000000000e+02 0.000000000000000000e+00
1.100000000000000000e+02 0.000000000000000000e+00
1.200000000000000000e+02 0.000000000000000000e+00
1.300000000000000000e+02 0.000000000000000000e+00
1.400000000000000000e+02 0.000000000000000000e+00
1.500000000000000000e+02 0.000000000000000000e+00
1.600000000000000000e+02 0.000000000000000000e+00
1.700000000000000000e+02 0.000000000000000000e+00
1.800000000000000000e+02 0.000000000000000000e+00
1.900000000000000000e+02 0.000000000000000000e+00
2.000000000000000000e+02 0.000000000000000000e+00
2.100000000000000000e+02 0.000000000000000000e+00
2.200000000000000000e+02 0.000000000000000000e+00
2.300000000000000000e+02 0.000000000000000000e+00
2.400000000000000000e+02 0.000000000000000000e+00
2.500000000000000000e+02 0.000000000000000000e+00
2.600000000000000000e+02 0.000000000000000000e+00
2.700000000000000000e+02 0.000000000000000000e+00
2.800000000000000000e+02 0.000000000000000000e+00
2.900000000000000000e+02 0.000000000000000000e+00
3.000000000000000000e+02 0.000000000000000000e+00
3.100000000000000000e+02 0.000000000000000000e+00
3.200000000000000000e+02 0.000000000000000000e+00
3.300000000000000000e+02 0.000000000000000000e+00
3.400000000000000000e+02 0.000000000000000000e+00
3.500000000000000000e+02 0.000000000000000000e+00
3.600000000000000000e+02 0.000000000000000000e+00
3.700000000000000000e+02 0.000000000000000000e+00
3.800000000000000000e+02 0.000000000000000000e+00
3.900000000000000000e+02 0.000000000000000000e+00
4.000000000000000000e+02 0.000000000000000000e+00
4.100000000000000000e+02 0.000000000000000000e+00
4.200000000000000000e+02 0.000000000000000000e+00
4.300000000000000000e+02 0.000000000000000000e+00
4.400000000000000000e+02 0.000000000000000000e+00
4.500000000000000000e+02 0.000000000000000000e+00
4.600000000000000000e+02 0.000000000000000000e+00
4.700000000000000000e+02 0.000000000000000000e+00
4.800000000000000000e+02 0.000000000000000000e+00
4.900000000000000000e+02 0.000000000000000000e+00
5.000000000000000000e+02 0.000000000000000000e+00


==> plots/gazebo_traj_horizon_range_5-100_ctrl_ur_100_lam_0.1_n_30_time_3s_task_walk_straight_gz_avg_over_10_seeds_error.dat <==
X MEAN UPPER LOWER
20.0 1149329.0392602072 62887.82187639935 62887.82187639935
25.0 1047861.377809536 91607.51666811977 91607.51666811977
30.0 983034.208360036 83406.55657242709 83406.55657242709
35.0 982215.8845516618 76311.20373193844 76311.20373193844
40.0 966145.2745568813 56695.32061046735 56695.32061046735
45.0 982886.7470436029 45284.461796153024 45284.461796153024
50.0 1006682.4939228249 98025.76046073092 98025.76046073092
55.0 1026624.0014957788 35507.008692194795 35507.008692194795
60.0 1095001.152553408 51323.58035207869 51323.58035207869
65.0 1135052.0275754833 37308.40455555565 37308.40455555565
70.0 1217242.0504452116 43202.65219087259 43202.65219087259
75.0 1272675.371306666 45790.96359156993 45790.96359156993
80.0 1301798.6758602655 45665.539868053136 45665.539868053136
85.0 1310302.3654039344 32277.00906471268 32277.00906471268
90.0 1320516.9048776072 28953.284046165707 28953.284046165707
95.0 1340187.3270400532 39986.45177107309 39986.45177107309
100.0 1331526.2079193715 19361.006142641792 19361.006142641792


==> plots/gazebo_traj_lambda_0.005-0.3_ctrl_ur_100_h_40_n_30_time_3s_task_walk_straight_gz_avg_over_10_seeds_error.dat <==
X MEAN UPPER LOWER
0.02 1104825.746980187 159438.6007539639 159438.6007539639
0.04 1009553.2898220606 116685.18730957221 116685.18730957221
0.06 933356.6954411285 77892.95915480712 77892.95915480712
0.08 918213.4734644365 101873.30704756497 101873.30704756497
0.1 910852.4469332088 68356.10885014937 68356.10885014937
0.12 903583.0973822463 74479.8020222324 74479.8020222324
0.14 931076.1572121155 50734.653918931595 50734.653918931595
0.16 967333.6496687012 65571.50423763489 65571.50423763489
0.18000000000000002 1048405.2882555868 50499.49890297685 50499.49890297685
0.2 1085934.4215377131 44602.644041364016 44602.644041364016
0.22 1148752.758098138 59185.61633810562 59185.61633810562
0.24 1218869.1436021496 52430.85332810821 52430.85332810821
0.26 1288289.8070788824 70929.05823919186 70929.05823919186
0.28 1364968.3575400352 78075.18283742115 78075.18283742115
0.3 1454990.6894751643 104812.97657050467 104812.97657050467


==> plots/gazebo_traj_n_samples_range_10-100_h_40_lam_0.1_ctrl_100_time_3s_task_walk_straight_gz_avg_over_10_seeds_error.dat <==
X MEAN UPPER LOWER
20.0 1106652.9687779911 171303.51037040015 171303.51037040015
30.0 1020824.9008961932 87258.11502952392 87258.11502952392
40.0 1007150.3543489932 88945.82841139537 88945.82841139537
50.0 984686.0341093885 75867.79263390797 75867.79263390797
60.0 986382.9776436989 71703.73569331932 71703.73569331932
70.0 876478.3184017679 62789.012428354305 62789.012428354305
80.0 959408.4823460852 52852.83076521402 52852.83076521402
90.0 962630.6504192775 66370.31258413506 66370.31258413506
100.0 833875.9932032854 47043.290595091574 47043.290595091574


==> plots/gazebo_traj_param_rate_10-250_h_40_lam_0.1_n_30_time_3s_task_walk_straight_gz_avg_over_10_seeds_error.dat <==
X MEAN UPPER LOWER
40.0 1542140.3022961053 96829.70290712085 96829.70290712085
50.0 1376390.9461390253 76119.21060836004 76119.21060836004
60.0 1180972.2965487563 51316.3669773518 51316.3669773518
70.0 1117422.8534542753 57804.84834968449 57804.84834968449
80.0 1029287.197071442 53998.53784403543 53998.53784403543
90.0 928501.5951449902 108708.01685254747 108708.01685254747
100.0 906445.0644334332 61112.12682883472 61112.12682883472
110.0 838444.8053852153 89652.56895130951 89652.56895130951
120.0 832627.9380387558 79252.51114858653 79252.51114858653
130.0 782857.8659280117 51336.747090474884 51336.747090474884
140.0 815656.2091090778 96278.6937507875 96278.6937507875
150.0 783615.5500766619 51247.58387814629 51247.58387814629
160.0 791972.7805962346 60988.29666430209 60988.29666430209
170.0 864608.1601465347 60114.150238052134 60114.150238052134
180.0 898684.9173946736 81500.73584845618 81500.73584845618
190.0 898862.5191948396 56779.8345210252 56779.8345210252
200.0 879749.9743255624 93044.331994043 93044.331994043
210.0 868601.8486147098 75972.62757439491 75972.62757439491
220.0 864058.5416161828 73608.40364635529 73608.40364635529
230.0 881207.7160528386 77655.03293517088 77655.03293517088
240.0 880351.0532399733 77908.33399039583 77908.33399039583
250.0 920462.9725554761 143980.0782194756 143980.0782194756


==> plots/gazebo_traj_param_rate_40-250_h_40_lam_0.1_n_30_time_5s_task_walk_straight_gz_avg_over_10_seeds_error.dat <==
X MEAN UPPER LOWER
40.0 999975.7347104973 116256.6688603661 116256.6688603661
50.0 866662.976344328 42999.32540035607 42999.32540035607
60.0 736400.62640995 59081.09058732965 59081.09058732965
70.0 580107.7200586073 43136.80396479284 43136.80396479284
80.0 564502.080217761 36568.71469590144 36568.71469590144
90.0 459855.7746426308 50666.08467930595 50666.08467930595
100.0 476084.1820165408 29574.265461177863 29574.265461177863
110.0 469178.47349531495 46409.48170916511 46409.48170916511
120.0 469822.951350998 55056.33476708652 55056.33476708652
130.0 477401.5522630955 48724.78147313878 48724.78147313878
140.0 490252.4181826211 68644.92248163527 68644.92248163527
150.0 478900.831359974 49447.87156727975 49447.87156727975
160.0 495131.4322400172 34536.756622248744 34536.756622248744
170.0 480223.81043638126 33143.08134372898 33143.08134372898
180.0 470983.7084216089 29104.48005115886 29104.48005115886
190.0 496151.5890422462 47188.19508134204 47188.19508134204
200.0 486345.379194094 35122.2698864803 35122.2698864803
210.0 488376.97078885575 25542.09037295903 25542.09037295903
220.0 480930.6512747124 37768.18531880574 37768.18531880574
230.0 471009.1741584848 31436.804207179594 31436.804207179594
240.0 485547.72707012936 26824.95367067541 26824.95367067541
250.0 469425.2894609532 31313.436096561247 31313.436096561247


==> plots/mujoco_splines_normal-zero-linear-cubic_update_rate_100_h_40_lam_0.1_n_30_time_5s_task_big_box_avg_over_10_seeds.dat <==
X MEAN VARIANCE
0.000000000000000000e+00 4.405577488994934410e+07 3.956280510515246094e+13
1.000000000000000000e+00 2.021342113502629101e+07 4.927288015300279297e+12
2.000000000000000000e+00 1.628007336421991512e+07 2.423892985717530469e+13
3.000000000000000000e+00 1.175269308866608515e+07 2.256889353347549219e+13


==> plots/mujoco_splines_normal-zero-linear-cubic_update_rate_100_h_40_lam_0.1_n_30_time_5s_task_walk_straight_avg_over_10_seeds.dat <==
X MEAN VARIANCE
0.000000000000000000e+00 6.354177725077415816e+06 3.273731768598347168e+12
1.000000000000000000e+00 1.425230562299793819e+06 5.954954592512472153e+09
2.000000000000000000e+00 1.321275333535489393e+06 2.461624802483864784e+09
3.000000000000000000e+00 1.033902988540455000e+06 3.535917178554471016e+09


==> plots/mujoco_traj_horizon_range_5-100_ctrl_ur_100_lam_0.1_n_30_time_3s_task_walk_straight_avg_over_10_seeds_error.dat <==
X MEAN UPPER LOWER
20.0 990326.0053679448 26333.109402535345 26333.109402535345
25.0 1019279.9676255086 20668.504332536475 20668.504332536475
30.0 1018090.4516249992 33873.81364620099 33873.81364620099
35.0 1042537.588608436 35304.73871455937 35304.73871455937
40.0 945029.1984081815 48042.39480791268 48042.39480791268
45.0 975500.8561768378 39047.42790407073 39047.42790407073
50.0 915606.1149957705 30123.71529820959 30123.71529820959
55.0 906058.2789180637 34407.66447425671 34407.66447425671
60.0 967806.1499386712 45822.586649015364 45822.586649015364
65.0 990789.9095223102 44753.15452016233 44753.15452016233
70.0 1032477.365794224 52747.44920695704 52747.44920695704
75.0 1021417.8775774894 100114.99475807042 100114.99475807042
80.0 1143954.9180117263 111148.93830981065 111148.93830981065
85.0 1173190.9380884555 105505.11226573796 105505.11226573796
90.0 1183470.8106907983 130751.99921589017 130751.99921589017
95.0 1206992.5022089463 108893.57301606095 108893.57301606095
100.0 1292075.3446811743 95415.90807180591 95415.90807180591


==> plots/mujoco_traj_lambda_0.005-0.3_ctrl_ur_100_h_40_n_30_time_3s_task_walk_straight_avg_over_10_seeds_error.dat <==
X MEAN UPPER LOWER
0.02 995739.4618447836 75542.33378571547 75542.33378571547
0.04 954217.4813069601 71939.77101272036 71939.77101272036
0.06 939790.6479098008 71230.29337477653 71230.29337477653
0.08 935342.224802994 55939.50576891771 55939.50576891771
0.1 945029.1984081815 48042.39480791268 48042.39480791268
0.12 978591.3476744957 50176.832967888964 50176.832967888964
0.14 1019877.1196817443 44133.13040354184 44133.13040354184
0.16 1067839.0051786688 41724.2228404736 41724.2228404736
0.18 1116914.1767713744 38856.50893814662 38856.50893814662
0.2 1183208.9235298005 38076.84760483948 38076.84760483948
0.22 1239199.9601986827 29330.363365431356 29330.363365431356
0.24 1319212.4725242888 46399.69538772109 46399.69538772109
0.26 1395696.37621752 57322.98012463735 57322.98012463735
0.28 1482711.438450402 76009.79397166423 76009.79397166423
0.3 1572732.022321374 79625.22108508764 79625.22108508764


==> plots/mujoco_traj_param_n_samples_range_5-500_h_40_lam_0.1_ctrl_100_time_3s_task_walk_straight_avg_over_10_seeds_error.dat <==
X MEAN UPPER LOWER
20.0 1008891.3950210216 71062.66690036656 71062.66690036656
30.0 945029.1984081815 48042.39480791268 48042.39480791268
40.0 920564.3875347351 44274.6944761269 44274.6944761269
50.0 918666.9332109271 25811.197379193145 25811.197379193145
60.0 916563.6745313909 24681.141124905822 24681.141124905822
70.0 918490.6016578733 30243.74161295445 30243.74161295445
80.0 927614.2030418708 27740.085577924674 27740.085577924674
90.0 923260.7350595782 25925.51642532634 25925.51642532634
100.0 912738.9612386175 29495.248040423234 29495.248040423234


==> plots/mujoco_traj_param_rate_10-250_h_40_lam_0.1_n_30_time_3s_task_walk_straight_avg_over_10_seeds_error.dat <==
X MEAN UPPER LOWER
40.0 1590584.3018201715 71274.4472937634 71274.4472937634
50.0 1401041.4998861507 52126.54131003587 52126.54131003587
60.0 1257661.5696624182 42467.09238051272 42467.09238051272
70.0 1156541.7994649936 35770.65275686371 35770.65275686371
80.0 1081373.4051615244 35412.659911880524 35412.659911880524
90.0 1006461.8601989883 47758.974153492505 47758.974153492505
100.0 945029.1984081815 48042.39480791268 48042.39480791268
110.0 892718.099644331 40528.93444710849 40528.93444710849
120.0 858718.2134446963 45783.191410051964 45783.191410051964
130.0 834294.5516889109 41673.63674490257 41673.63674490257
140.0 815479.1951156894 42615.336225300496 42615.336225300496
150.0 794275.2632894348 46178.14653238464 46178.14653238464
160.0 777519.7174443376 42250.940533850124 42250.940533850124
170.0 772507.2510579444 40674.00865081273 40674.00865081273
180.0 766847.0517424416 38615.7219795091 38615.7219795091
190.0 755297.0690461642 40853.850509249554 40853.850509249554
200.0 757179.653051593 34146.940885060736 34146.940885060736
210.0 750354.723749288 32688.893726673177 32688.893726673177
220.0 750357.5195737475 33510.528267221925 33510.528267221925
230.0 751434.613982892 31512.66085617402 31512.66085617402
240.0 742575.0998403326 32768.16804858109 32768.16804858109
250.0 740229.4246236931 30963.79019453236 30963.79019453236


==> plots/mujoco_traj_param_rate_40-250_h_40_lam_0.1_n_30_time_5s_task_walk_straight_avg_over_10_seeds_error.dat <==
X MEAN UPPER LOWER
40.0 1003225.7857073474 44826.02313536452 44826.02313536452
50.0 858046.0420093242 49205.67792433455 49205.67792433455
60.0 735550.581647998 39550.66083513483 39550.66083513483
70.0 656808.8657697428 30400.88679926212 30400.88679926212
80.0 607529.273883788 27938.760886360393 27938.760886360393
90.0 554967.9341752317 28106.99732010491 28106.99732010491
100.0 521685.0921035896 31284.38500477471 31284.38500477471
110.0 495770.53824581264 23051.3369201047 23051.3369201047
120.0 470520.86847509106 25374.962177445046 25374.962177445046
130.0 454461.5335622324 21804.99184671258 21804.99184671258
140.0 442781.8800761512 25129.723323494814 25129.723323494814
150.0 438026.68946831406 24430.666497172722 24430.666497172722
160.0 429807.2088895194 24377.24429539644 24377.24429539644
170.0 424989.329817416 24392.88752024604 24392.88752024604
180.0 421503.4790840851 21395.70372389194 21395.70372389194
190.0 416797.49480376014 19886.394558907206 19886.394558907206
200.0 416693.48909063695 19536.733827441785 19536.733827441785
210.0 415715.9180688013 16970.070709718406 16970.070709718406
220.0 414953.7931695823 19271.789460824904 19271.789460824904
230.0 414911.95185801294 17244.879745659357 17244.879745659357
240.0 416651.49636022106 16534.155216787887 16534.155216787887
250.0 408257.8135067376 16560.61670851899 16560.61670851899

